Nonrelativistic Electron-Electron Thermal Bremsstrahlung Gaunt Factor

With the launch of the Chandra X-Ray Observatory and XMM-Newton, X-ray astronomy has entered an era of precision science. The precision observational data taken by these satellites require precision basic physics data for their analysis. The present authors have recently published a series of papers in which they have reported the results of the accurate calculations of the electron-ion thermal bremsstrahlung which are particularly suited for the analysis of the high-temperature galaxy clusters. In this paper we will present accurate analytic fitting formulae for the nonrelativistic electron-electron thermal bremsstrahlung Gaunt factor which will be useful for the analysis of the X-ray observational data taken by the Chandra X-Ray Observatory and XMM-Newton. With the publication of the present paper X-ray astronomers will be provided with an accurate thermal bremsstrahlung Gaunt factor which has an overall accuracy better than 1% for the temperature range 6.0 <log T[K] < 8.5.

==> letter.txt <==

Dear Colleague,

      We have written up the following paper:

      Itoh, N., Kawana, Y., & Nozawa, S.
      "Nonrelativistic Electron-Electron Thermal Bremsstrahlung
      Gaunt Factor",
      published in IL Nuovo Cimento Vol.117, 359-365 (2002).

We have uploaded this paper to

      arXiv:astro-ph/0111040

      By combining with our previous papers

      Nozawa, S., Itoh, N., & Kohyama, Y.
      "Relativistic Thermal Bremsstrahlung Gaunt Factor for
      the Intracluster Plasma"
      ApJ, 507:530-557, 1998 November 10

      Itoh, N., Sakamoto, T., Kusano, S., Nozawa, S., & Kohyama, Y.
      "Relativistic Thermal Bremsstrahlung Gaunt Factor for
      the Intracluster Plasma. II. Analytic Fitting Formulae"
      ApJS, 128:125-138, 2000 May

      Itoh, N., Sakamoto, T., Kusano, S., Kawana, Y., & Nozawa, S.
      "Radiative Processes in the Intracluster Plasma"
      submitted to Astronomy and Astrophysics

you are provided with accurate thermal bremsstrahlung Gaunt factors
with accuracy better than 1 % for the temperature range

      6.0 <= log T (K) <= 8.5

We believe these Gaunt factors are ideally suited for the analysis
of the precision data taken by the Chandra X-Ray Observatory
and XMM-Newton.

      Following our tradition, we have completed a subroutine for the
calculation of the electron-electron thermal bremsstrahlung. Herewith
we are sending it to you. We would like to appreciate whatever comment
you might have on our work. You are of course most welcome to pass
this subroutine to your colleagues who would be interested in using this.

      We hope our thermal bremsstrahlung Gaunt factors will contribute to
the development of X-ray astronomy.

With my best wishes,

Naoki Itoh
Department of Physics, Sophia University
7-1, Kioi-cho, Chiyoda-ku, Tokyo 102-8554 Japan
Telephone  81 (0)3 3238 3431
Telefax      81 (0)3 3238 3341

